RNAnet a Map of Human Gene Expression

RNAnet provides a bridge between two widely used Human gene databases. Ensembl describes DNA sequences and transcripts but not experimental gene expression. Whilst NCBI's GEO contains actual expression levels from Human samples. RNAnet provides immediate access to thousands of Affymetrix HG-U133 2plus GeneChip measurements Homo sapiens genes in most medically interesting tissues. Without RNAnet comparison across experiments in GEO is very labour intensive requiring man months of effort to down load and clean data. With RNAnet anyone can access cleaned quantile normalised data in seconds. It can be used to data mine patterns of co-expression. The network of strongly correlated genes is huge but sparse. Thousands of genes interact strongly with thousands of others. Conversely there are tens of thousands of genes which interact strongly with less than 100 others. I.e. RNAnet gives new views for RNA Systems Biology.

==> abstract.txt <==
RNAnet provides a bridge between two widely used Human gene databases.
Ensembl describes DNA sequences and transcripts but not experimental
gene expression.  Whilst NCBI's GEO contains actual expression levels
from Human samples.  RNAnet provides immediate access to thousands of
Affymetrix HG-U133 2plus GeneChip measurements Homo sapiens genes in
most medically interesting tissues.

Without RNAnet comparison across experiments in GEO is very labour
intensive requiring man months of effort to down load and clean data.
With RNAnet anyone can access cleaned quantile normalised data in
seconds.

It can be used to data mine patterns of co-expression.  The network of
strongly correlated genes is huge but sparse.  Thousands of genes
interact strongly with thousands of others.  Conversely there are tens
of thousands of genes which interact strongly with less than 100
others.  I.e.  RNAnet gives new views for RNA Systems Biology.



